Search for a CP-odd Higgs boson decaying to $Zh$ in $pp$ collisions at $\sqrt{s} = 8$ TeV with the ATLAS detector

A search for a heavy, CP-odd Higgs boson, $A$, decaying into a $Z$ boson and a 125 GeV Higgs boson, $h$, with the ATLAS detector at the LHC is presented. The search uses proton--proton collision data at a centre-of-mass energy of 8 TeV corresponding to an integrated luminosity of 20.3 fb$^{-1}$. Decays of CP-even $h$ bosons to $\tau\tau$ or $bb$ pairs with the $Z$ boson decaying to electron or muon pairs are considered, as well as $h \rightarrow bb$ decays with the $Z$ boson decaying to neutrinos. No evidence for the production of an $A$ boson in these channels is found and the 95% confidence level upper limits derived for $\sigma (gg\rightarrow A) \times \mbox{BR}(A \rightarrow Zh) \times \mbox{BR}(h \rightarrow f\bar{f})$ are 0.098--0.013 pb for $f=\tau$ and 0.57--0.014 pb for $f=b$ in a range of $m_A =$ 220--1000 GeV. The results are combined and interpreted in the context of two-Higgs doublet models.

==> Metadata.txt <==
Title:
Search for a CP-odd Higgs boson decaying to $Zh$ in $pp$ collisions at
$\sqrt{s} = 8$ TeV with the ATLAS detector

Abstract:
A search  for a heavy, CP-odd Higgs boson, $A$,  decaying into a $Z$ boson and
a 125 GeV Higgs boson, $h$, with the ATLAS detector at the LHC is presented. 
The search uses proton--proton collision data at a centre-of-mass energy of 8
TeV corresponding to an integrated luminosity of 20.3 fb$^{-1}$. Decays of
CP-even $h$ bosons to $\tau\tau$ or $bb$ pairs with the $Z$ boson decaying to
electron or muon pairs are considered, as well as $h \rightarrow bb$ decays
with the $Z$ boson decaying to neutrinos.  No evidence for the production of
an $A$ boson in these channels is found and the 95% confidence level upper limits derived for
$\sigma (gg\rightarrow A) \times \mbox{BR}(A \rightarrow Zh) \times
\mbox{BR}(h \rightarrow f\bar{f})$ are 0.098--0.013 pb for $f=\tau$ and
0.57--0.014 pb for $f=b$ in a range of $m_A =$ 220--1000 GeV. The results are
combined and interpreted in the context of two-Higgs-doublet models.

Comments: 13 pages plus author list + cover pages (30 pages total), 5 figures,
2 tables, submitted to Phys. Lett. B, All figures including auxiliary figures are
available at <https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HIGG-2013-06/>

Report-no: CERN-PH-EP-2015-013

